Improving significance of binary black hole mergers in Advanced LIGO data using deep learning : Confirmation of GW151216

We present a novel Machine Learning (ML) based strategy to search for binary black hole (BBH) mergers in data from ground-based gravitational wave (GW) observatories. This is the first ML-based search that not only recovers all the compact binary coalescences (CBCs) in the first GW transients catalog (GWTC-1), but also makes a clean detection of GW151216 by only adding a new coincident ranking statistic (MLStat) to a standard analysis that was used for GWTC-1. In CBC searches, reducing contamination by terrestrial and instrumental transients, which create a loud noise background by triggering numerous false alarms, is crucial to improving the sensitivity for detecting true events. The sheer volume of data and a large number of expected detections also prompts the use of ML techniques. We perform transfer learning to train "InceptionV3", a pre-trained deep neural network, along with curriculum learning to distinguish GW signals from noisy events by analysing their continuous wavelet transform (CWT) maps. MLStat incorporates information from this ML classifier into the coincident search likelihood used by the standard PyCBC search. This leads to at least an order of magnitude improvement in the inverse false-alarm-rate (IFAR) for the previously "low significance" events GW151012, GW170729 and GW151216. We also perform the parameter estimation of GW151216 using SEOBNRv4HM_ROM. We carry out an injection study to show that MLStat brings substantial improvement to the detection sensitivity of Advanced LIGO for all compact binary coalescences. The average improvement in the sensitive volume is ~10% for low chirp masses (0.8-5 Msun), and ~30% for higher masses (5-50 Msun). This work demonstrates the immense potential and readiness of MLStat for finding new sources in current data and the possibility of its adaptation in similar searches.

==> summary_information_SEOBNRv4HM_ROM_25Hz_6Gpc.csv <==
posterior,maxL,maxP,mean,median,5th percentile,95th percentile
mass_ratio,0.556,0.402,0.559,0.512,0.311,0.929
chirp_mass,32.117,30.122,28.288,28.824,21.63,32.394
chi_1,0.865,0.87,0.611,0.681,0.02,0.911
chi_2,0.816,-0.009,0.304,0.298,-0.219,0.826
luminosity_distance,1486.87,1937.501,2296.049,2269.259,1235.713,3463.174
dec,-0.565,-0.22,0.018,-0.228,-0.781,1.207
ra,5.69,5.33,3.835,5.233,1.196,6.003
theta_jn,2.02,2.282,1.661,2.08,0.261,2.893
psi,2.657,2.325,1.595,1.62,0.171,2.969
phase,1.043,0.205,3.066,2.964,0.361,5.957
geocent_time,1134293073.158,1134293073.158,1134293073.173,1134293073.16,1134293073.156,1134293073.197
log_likelihood,34.906,33.564,27.169,27.586,21.495,31.574
log_prior,-23.411,-19.775,-20.623,-20.593,-22.831,-18.528
total_mass,77.642,78.087,70.19,71.487,51.554,81.357
mass_1,49.897,55.716,45.96,46.853,29.143,59.36
mass_2,27.745,22.371,24.23,23.641,16.995,33.232
a_1,0.865,0.87,0.624,0.681,0.099,0.911
cos_tilt_1,1.0,1.0,0.914,1.0,1.0,1.0
phi_jl,0.0,0.0,0.0,0.0,0.0,0.0
phi_12,0.0,0.0,0.0,0.0,0.0,0.0
a_2,0.816,0.009,0.364,0.329,0.016,0.827
cos_tilt_2,1.0,-1.0,0.623,1.0,-1.0,1.0
tilt_1,0.0,0.0,0.135,0.0,0.0,0.0
tilt_2,0.0,3.142,0.592,0.0,0.0,3.142
symmetric_mass_ratio,0.23,0.204,0.221,0.224,0.181,0.25
iota,2.02,2.282,1.661,2.08,0.261,2.893
spin_1x,0.0,0.0,0.0,0.0,0.0,0.0
spin_1y,0.0,0.0,0.0,0.0,0.0,0.0
spin_1z,0.865,0.87,0.611,0.681,0.02,0.911
spin_2x,0.0,0.0,0.0,0.0,0.0,0.0
spin_2y,0.0,0.0,0.0,0.0,0.0,0.0
spin_2z,0.816,-0.009,0.304,0.298,-0.219,0.826
phi_1,0.0,0.0,0.0,0.0,0.0,0.0
phi_2,0.0,0.0,0.0,0.0,0.0,0.0
chi_eff,0.847,0.618,0.516,0.559,0.058,0.789
chi_1_in_plane,0.0,0.0,0.0,0.0,0.0,0.0
chi_2_in_plane,0.0,0.0,0.0,0.0,0.0,0.0
chi_p,0.0,0.0,0.0,0.0,0.0,0.0
redshift,0.281,0.354,0.405,0.405,0.239,0.576
comoving_distance,1160.496,1431.377,1607.018,1615.593,997.311,2196.772
mass_1_source,38.944,41.162,32.813,33.197,21.657,43.306
mass_2_source,21.655,16.527,17.257,16.917,12.264,23.366
chirp_mass_source,25.067,22.253,20.169,20.255,16.213,23.684
total_mass_source,60.599,57.689,50.07,50.396,38.792,59.543
H1_matched_filter_snr,5.821,5.557,5.296,5.346,4.736,5.684
H1_optimal_snr,5.251,5.37,4.919,4.922,3.546,6.28
L1_matched_filter_snr,6.026,6.03,5.259,5.339,4.446,5.842
L1_optimal_snr,5.795,5.742,4.785,4.768,3.362,6.242
H1_matched_filter_abs_snr,5.821,5.57,5.393,5.43,4.931,5.736
H1_matched_filter_snr_angle,-0.013,-0.067,0.019,0.019,-0.292,0.331
L1_matched_filter_abs_snr,6.026,6.046,5.36,5.44,4.599,5.892
L1_matched_filter_snr_angle,-0.011,0.073,-0.021,-0.02,-0.345,0.297
inverted_mass_ratio,1.798,2.491,2.008,1.952,1.077,3.211
final_spin_non_evolved,0.919,0.897,0.827,0.849,0.67,0.913
peak_luminosity_non_evolved,5.512,4.032,4.11,4.101,2.502,5.705
final_mass_non_evolved,71.082,73.227,65.92,66.855,49.115,76.459
final_mass_source_non_evolved,55.479,54.098,47.038,47.237,36.87,56.042
radiated_energy_non_evolved,5.12,3.591,3.032,3.034,1.688,4.443
H1_time,1134293073.176,1134293073.175,1134293073.175,1134293073.175,1134293073.173,1134293073.177
L1_time,1134293073.179,1134293073.178,1134293073.178,1134293073.178,1134293073.176,1134293073.18
network_optimal_snr,7.82,7.862,6.879,6.9,5.01,8.669
network_matched_filter_snr,8.374,8.2,7.45,7.516,6.723,7.997
cos_theta_jn,-0.434,-0.652,-0.077,-0.488,-0.969,0.966
cos_iota,-0.434,-0.652,-0.077,-0.488,-0.969,0.966
